Robust Blind Channel Estimation for Bursty Impulsive Noise with a Constrained EM Approach

Impulsive noise (IN) commonly generated by power devices can severely degrade the performance of high sensitivity wireless receivers. Accurate channel state information (CSI) knowledge is essential for designing optimal maximum a posteriori detectors. This paper examines blind channel estimation methods based on the expectation-maximization (EM) algorithm tailored for scenarios impacted by bursty IN, which can be described by the Markov-Middleton model. We propose a constrained EM algorithm that exploits the trellis structure of the IN model and the transmitted binary phase shift keying (BPSK) symbols. By enforcing shared variance among specific trellis states and symmetry in the transition matrix, the proposed constrained EM algorithm adapted for the bursty IN channel has an almost two times faster convergence rate and better estimation performance than the standard EM approach. We comprehensively evaluate the robustness of both standard and constrained EM estimators under different types of CSI uncertainties. The results indicate that the final estimations of both EM estimators are robust enough to mismatch Markov-Middleton model parameters. However, as the level of CSI uncertainty increases, the convergence rate decreases.

==> data/kl_ptran.txt <==
a b c d e
0	3.97649404222327	3.97649404222323	3.97649404222323	3.97649404222323
1	1.35879596868705	1.35819308233537	1.33789589858488	1.37880761854127
2	0.642534749213156	0.642115065083417	0.626176444909848	0.658079617770206
3	0.268974141864603	0.268424163130736	0.257149587018089	0.280160751369810
4	0.0859374749110653	0.0855515158661769	0.0789774303686349	0.0924600629453038
5	0.0200859735872268	0.0198053516198963	0.0169002609695732	0.0228944029609944
6	0.00442375190127629	0.00417282983547891	0.00307684004649657	0.00548695213223984
7	0.00191117677195687	0.00165959344307159	0.00109662712324954	0.00245721128617228
8	0.00171030185639975	0.00142962371592027	0.000948384323362286	0.00216315727362270
9	0.00184140674481194	0.00152969824584714	0.00101554867958370	0.00233084689255807
10	0.00201767513914139	0.00168794978213934	0.00111716503041107	0.00255097552134332
11	0.00219926376131709	0.00184063643520991	0.00121834176611922	0.00278048092485505
12	0.00238025568013612	0.00199442598029330	0.00132291499985366	0.00300803192557904
13	0.00255993919516690	0.00214821554207900	0.00142653526719892	0.00323287466664961
14	0.00273864476104336	0.00229384635685078	0.00153280755035425	0.00346056343910130
15	0.00291695555937808	0.00244860057925800	0.00163560472523461	0.00368226831198890
16	0.00309548366301355	0.00259805419089898	0.00174210699709776	0.00390487591085153
17	0.00327478716105751	0.00275554041719920	0.00184750552981338	0.00412686833706180
18	0.00345533944169647	0.00292178190375331	0.00195711331206896	0.00436704126187743
19	0.00363752205837447	0.00307761470047014	0.00206621159253845	0.00460603253521413
20	0.00382162875668944	0.00323996172948639	0.00216825358849219	0.00483426099246244

==> data/kl_reg_ptran.txt <==
a b c d e
0	3.97649404222327	3.97649404222323	3.97649404222323	3.97649404222323
1	1.35775474620922	1.35692856415911	1.33718430759212	1.37740898230535
2	0.641439426775471	0.640787322370897	0.625558571614288	0.656585695645073
3	0.267909569810148	0.267279045066135	0.256482703714626	0.278576556906670
4	0.0849295003970938	0.0845841679421273	0.0781709400197309	0.0912828128601479
5	0.0190883081507089	0.0187549970598778	0.0160345519784228	0.0219014131665651
6	0.00333675520130624	0.00310998519804734	0.00213504451786187	0.00430060912524803
7	0.000669325806467545	0.000476532052848520	0.000197096926713485	0.000955875379684256
8	0.000289698389363715	0.000172700661997996	6.66590820659019e-05	0.000383678135409171
9	0.000235722177875763	0.000143564993789206	5.68433667556821e-05	0.000315696697571237
10	0.000226602543273372	0.000139339213853839	5.55249338501948e-05	0.000303322091334362
11	0.000224470027018574	0.000138989091316655	5.56288475392203e-05	0.000302004546736083
12	0.000223783196265177	0.000138035126732927	5.57510808412527e-05	0.000300641840105373
13	0.000223514406755594	0.000137768207540666	5.55998167671496e-05	0.000299973814999158
14	0.000223397515357740	0.000137737815496987	5.54365135193547e-05	0.000299801380340209
15	0.000223342732230231	0.000137705301343003	5.53873480007572e-05	0.000299731153975353
16	0.000223315233443639	0.000137695542680556	5.53850845678771e-05	0.000299626401762232
17	0.000223300498934908	0.000137669252065502	5.54012685620028e-05	0.000299659150977922
18	0.000223292131434447	0.000137662846410178	5.53671336592068e-05	0.000299681571914765
19	0.000223287145177141	0.000137638753231756	5.53592830494705e-05	0.000299691672566663
20	0.000223284056608324	0.000137610825935941	5.53532960563205e-05	0.000299793138213891

==> data/mse_snr6.txt <==
0	0.0797429916284931	0.0797429916284931	0.0797429916284931
1	0.0248995273987759	0.0248995273987759	0.000100441188860685
2	0.00985928106780902	0.00230558574603999	0.000100441188860685
3	0.00422881180538620	0.000121356071826176	0.000100441188860685
4	0.00192340215148191	0.000100658377027061	0.000100441188860685
5	0.000951751143204962	0.000100106251276129	0.000100441188860685
6	0.000534160811937954	0.000100108703446829	0.000100441188860685
7	0.000351121164517389	0.000100108839946943	0.000100441188860685
8	0.000269477847416808	0.000100109034666183	0.000100441188860685
9	0.000232608464133742	0.000100108890473837	0.000100441188860685
10	0.000215864847423819	0.000100109010244948	0.000100441188860685
11	0.000208280773971160	0.000100108911874347	0.000100441188860685
12	0.000204891322786419	0.000100108992888510	0.000100441188860685
13	0.000203421195425738	0.000100108925284056	0.000100441188860685
14	0.000202820859398936	0.000100108981078235	0.000100441188860685
15	0.000202605970017647	0.000100108934442261	0.000100441188860685

==> data/noise_A01L1r0.txt <==
1	1.17280564525544	1
2	1.21147243663088	2
3	0.463410644542830	1
4	0.646707248281033	2
5	0.0669465026518546	1
6	1.72971978019141	2
7	0.127099761042299	1
8	2.11301847393525	1
9	0.541281096134212	1
10	0.655085273414779	1
11	2.88390053236585	2
12	0.238897891676388	1
13	1.57598732060313	1
14	1.82575122802555	1
15	0.204267478815429	1
16	1.16339579241533	1
17	0.120609818645024	1
18	1.44351837415391	1
19	0.582346046046652	1
20	0.181465466825044	1
21	0.0420097816358545	1
22	0.361841946052186	1
23	0.853714622304830	1
24	0.809772018171912	1
25	4.86565661641343	2
26	0.103896237401720	1
27	0.822913391895349	1
28	0.424981415569262	1
29	1.85468437242697	1
30	0.858575088792396	1
31	0.306393650648110	1
32	1.11156175255254	1
33	0.317240721891926	1
34	0.837862653847684	1
35	2.42646531057117	1
36	0.351089441800168	1
37	1.38196183894815	1
38	0.860655462200306	1
39	0.206890473695992	1
40	0.207497237905633	1
41	0.340257035179032	1
42	0.498112145125511	1
43	1.42139466596222	1
44	0.270774153572850	1
45	1.45819756940176	2
46	0.506143772079978	1
47	0.184348232503502	1
48	0.401999009965032	1
49	0.539228241274748	1
50	0.733593217845961	1
51	0.890089192884240	2
52	0.870598427714588	1
53	0.330760518899065	1
54	1.34789667888668	1
55	1.54787178522743	1
56	0.616636745592868	1
57	0.698570962306511	1
58	1.42359508412953	1
59	0.109632360639110	1
60	0.102712108932023	1
61	0.322716604357408	1
62	0.839587386840420	1
63	1.66055100536170	1
64	3.01248657298612	1
65	1.50084046291411	1
66	0.358991625410876	1
67	0.114879329451581	1
68	0.358901146219440	1
69	0.0121373545156947	1
70	1.89166932274615	2
71	0.934034769506939	1
72	1.13831679352901	1
73	1.95723819452661	1
74	1.76322947037875	1
75	1.07237865394191	2
76	2.89406089803234	2
77	0.117915390670191	1
78	1.50305479490999	1
79	0.921835219782730	1
80	0.163244913148377	1
81	2.70195750002098	2
82	0.403710088607217	1
83	2.50789040324117	2
84	2.18443968219234	1
85	0.0937825436569184	1
86	0.294206088983323	1
87	0.504805594371655	1
88	1.92699901219944	1
89	0.521380667177583	1
90	6.81371102874295	2
91	0.269837511990755	1
92	0.275032057987215	1
93	0.845144752838142	1
94	9.19096905496882	2
95	0.918074908722726	1
96	0.519254343812022	1
97	1.29301216624822	1
98	0.00871809267493341	1
99	0.233352680864348	1
100	1.40689797224985	2
101	1.46944867593175	1
102	1.20642031613296	1
103	0.197342221473880	1
104	0.706875529172642	1
105	4.03423380775305	2
106	0.367170420865361	1
107	1.26751556284586	1
108	0.621050070655336	1
109	1.79545459639124	1
110	1.05783947725151	1
111	0.151544481448913	1
112	0.411264068204347	1
113	0.0704977862099333	1
114	1.93302660372422	1
115	0.818722013821727	1
116	1.26175710906169	1
117	1.16734286458427	1
118	0.570329994878025	1
119	0.393897571578092	1
120	1.01743401819165	1
121	0.250205871646325	1
122	0.252124808964812	1
123	0.771478905272172	1
124	0.919545458360691	1
125	0.852157548449778	1
126	0.657126189710851	1
127	2.49895851009638	2
128	1.33850182572138	1
129	0.652225083883824	1
130	1.44721667524889	1
131	1.29012597403327	1
132	2.20818920004586	1
133	1.43610811650967	1
134	0.0616722027559058	1
135	1.17780645435410	1
136	0.985513417813457	1
137	1.21857839554288	1
138	0.431878290069235	1
139	0.834941294297264	1
140	0.179680103648401	1
141	1.16630242503443	1
142	0.0559859422861776	1
143	2.10004184572021	1
144	1.23529708942021	1
145	0.00267152700952009	1
146	0.459536791820333	1
147	2.10317659187082	1
148	0.373921684965675	1
149	0.245180507935031	1
150	0.338579197802804	1
151	3.57553764296882	2
152	0.730162332452103	1
153	0.916327269903331	1
154	1.78755317540240	1
155	0.820403529197700	1
156	0.196711337853968	1
157	0.890143741968409	1
158	0.910748613628087	1
159	0.0122652498103272	1
160	0.0728144823780817	1
161	0.939416308237692	1
162	0.675237338381252	1
163	2.60676269140273	2
164	2.13274069297792	1
165	0.219929637208745	1
166	0.966285538729554	1
167	0.349994108352768	1
168	0.901815281675563	1
169	2.12118841832313	1
170	1.24858666522948	1
171	1.12318579744788	1
172	0.830085073307180	1
173	0.121778739566803	1
174	0.642591056538288	1
175	0.261847416281108	2
176	1.22811276969364	1
177	0.531365835183883	1
178	0.286104800544753	1
179	0.227605654936190	1
180	0.674523168587366	1
181	1.03684000012563	1
182	0.149462522904422	1
183	0.317081343911522	1
184	0.933594673698580	1
185	0.723284089002027	1
186	0.488184813355146	1
187	3.26619872763886	1
188	0.105139519172726	2
189	0.341274934535395	1
190	0.0835309888826987	1
191	0.616421091001598	1
192	0.524999193918106	1
193	1.00770674116118	1
194	1.82910223666155	1
195	0.0852880686374716	1
196	0.226607475798406	2
197	0.563465406845370	1
198	1.57066746172826	2
199	1.70353451990428	1
200	0.0537200484164875	1
201	0.881344065999289	1
202	4.16532066303284	2
203	0.155841550539976	1
204	0.0549326807064360	1
205	1.39855244274348	1
206	1.77564837651376	1
207	0.329654061942965	1
208	1.05790277115107	1
209	0.643369160945602	1
210	0.258440790037567	1
211	0.891694304014871	1
212	0.836622410705379	1
213	0.553148245374576	1
214	1.45840931889532	1
215	0.855082178756608	1
216	0.992122616634029	1
217	0.0116994171976398	1
218	0.626910734781903	1
219	0.00149921701048138	1
220	0.816326737567923	1
221	0.115147536198142	1
222	0.207068664865499	1
223	0.444561809132592	1
224	1.12048974268421	1
225	0.435357962622282	1
226	0.0170886339568887	1
227	0.362985628861890	1
228	0.631237476079700	1
229	0.500324984627311	1
230	0.867193173170075	1
231	1.04009315661496	1
232	1.26543147184901	1
233	0.241457857540811	1
234	1.72903141690258	1
235	0.488240883647953	1
236	3.51689693730494	2
237	0.538153971710026	1
238	1.77733767442684	1
239	0.779518792022342	1
240	0.752971923146654	1
241	1.03313337266283	1
242	3.86001568241591	2
243	0.580106063385418	1
244	0.417302387853070	1
245	5.46621230290646	2
246	0.572675455108727	1
247	0.659232041677850	1
248	1.28040159777137	1
249	0.166242667407482	2
250	0.548402937620275	1
251	1.77844671267249	1
252	0.641087174507479	1
253	0.946703378468709	1
254	0.354254994357034	1
255	0.578817174665236	1
256	0.0564733171140393	1
257	0.893322693369205	1
258	1.12207787049126	1
259	0.775828768459737	1
260	0.962495619346591	1
261	1.26078405724357	1
262	0.107918515865253	1
263	0.577157547611514	1
264	0.525632603734032	1
265	3.82061808377719	2
266	0.858378863301215	1
267	0.945576199340234	1
268	1.50613043331793	1
269	0.295337944570782	1
270	1.20409693529496	1
271	0.0118458060848102	1
272	0.789500353482527	1
273	1.40358220546248	1
274	1.54210605249637	1
275	1.77490678286166	1
276	0.205656538447336	1
277	0.346209908893838	1
278	1.15898284412402	1
279	0.335826335962241	1
280	0.332243060488620	1
281	1.41120936103881	1
282	0.136862924629905	1
283	0.577628134058232	1
284	0.243087985961810	1
285	1.46767112550249	1
286	1.13055399842330	1
287	0.0106531610485046	1
288	0.124333691635181	1
289	1.77943113686421	1
290	0.239472269729911	1
291	0.857992471728039	1
292	2.91317324238366	2
293	2.52708905657767	2
294	0.862782702526723	1
295	0.648305144049068	1
296	1.05809227042019	1
297	0.633191387484819	1
298	1.01798941829306	1
299	0.171925674500957	1
300	0.0474740884838270	1
301	1.68914546929209	1
302	1.43704449250503	1
303	2.25107830229662	1
304	0.356489129614670	1
305	0.850241546233911	1
306	0.993498401969216	2
307	0.634248593240228	1
308	1.62447736292239	1
309	4.11616396671718	2
310	0.555280542465301	1
311	0.703417615515007	1
312	1.51955588845061	2
313	0.683983990193095	1
314	0.251289579561714	1
315	0.178503895299454	1
316	0.507725830227577	1
317	0.309899118172596	1
318	0.394370246114765	1
319	0.269738542331054	1
320	0.0881301721574661	1
321	0.00802927442394316	1
322	2.53179561500313	1
323	1.22324305766679	1
324	1.07175060654708	1
325	0.246058645413183	1
326	0.0506114772978772	1
327	2.42163566456404	2
328	0.326987125798262	1
329	0.752990913282200	1
330	1.15372154650913	1
331	1.35274196846408	2
332	1.28790643118115	1
333	0.277195828899088	2
334	0.163799300505320	1
335	0.682574713533531	1
336	1.08636761523444	1
337	0.297492378480315	1
338	0.143308255589629	1
339	1.39195366021220	1
340	0.306747373328607	1
341	0.537184201783269	1
342	0.228932242650808	1
343	0.536220402360493	1
344	1.43902127211766	1
345	0.511099687964879	1
346	1.60683544726011	1
347	0.201243021960019	1
348	1.14350341027786	1
349	0.663291080888331	1
350	0.164084365770933	1
351	1.78540550916262	1
352	0.587711477365292	1
353	0.259036307753291	1
354	0.871833515477914	1
355	0.787916533267687	1
356	0.344339740068678	1
357	0.647617091086291	1
358	6.81276768228119	2
359	0.798941747030093	1
360	1.07107746056965	1
361	0.205155489295212	1
362	0.554443104900172	1
363	0.292943098717178	1
364	1.18023198111923	1
365	0.377395064531764	1
366	0.991574357635391	1
367	2.00142347974674	2
368	0.792886121910164	1
369	0.930818052620353	1
370	1.35038833449603	1
371	0.799789476485134	1
372	0.599637421442272	1
373	1.10042887873631	1
374	1.41974182339825	1
375	0.203636093627528	1
376	0.0179130671968392	1
377	0.100351439371130	1
378	0.876356604852981	1
379	0.700694207618744	1
380	0.652015770086117	1
381	0.178530389053621	1
382	1.67601040055534	1
383	0.325097440648663	1
384	0.101147834027349	1
385	0.576692228817850	1
386	0.0615281097795771	1
387	0.725587762912643	1
388	1.22734182911201	1
389	0.190930596095802	1
390	0.734818377099907	1
391	0.788384521214770	1
392	1.96538223384971	1
393	1.95552421447918	1
394	1.62429352795395	1
395	0.149420061955597	1
396	1.96826811180660	1
397	1.68613750262538	1
398	0.0869216887337948	1
399	0.307386091071203	1
400	0.337545612914180	1
401	1.06699175999453	1
402	0.332941519545036	1
403	0.0734836513057208	1
404	1.04775683297043	1
405	2.05886288679082	1
406	0.0266933502519528	1
407	0.240524287175812	1
408	3.44423253892657	2
409	0.507225293737619	1
410	1.48307970364061	1
411	0.106487912326720	1
412	0.245263936557895	1
413	0.145793032356133	1
414	1.11808541542505	1
415	0.596941141268123	1
416	0.679488152459211	1
417	0.955054449218384	1
418	0.130800541856912	1
419	0.649404177870600	1
420	0.598515038428710	1
421	0.192500555588843	1
422	1.98079893515188	1
423	0.362938270177993	1
424	0.703949598986806	1
425	0.752596944967607	1
426	0.0169174705920473	1
427	0.441664181772451	1
428	1.70133480041681	1
429	0.0305692203347359	1
430	0.203917755095457	1
431	1.04781022786530	1
432	0.735370359540012	1
433	1.35656259759680	1
434	0.728585578391742	1
435	0.607186854219108	1
436	2.74711184106501	2
437	2.88764428782366	1
438	0.919135409094335	1
439	0.405789038242116	1
440	1.91618389168942	1
441	2.45568757699216	1
442	0.0910634103976349	1
443	0.0246800463033943	1
444	0.199936045813080	1
445	1.03831466318751	1
446	0.529366834251516	1
447	2.21711879771222	1
448	0.107416384578288	1
449	0.438909413533688	1
450	0.0409934074111629	1
451	0.364309176510684	1
452	0.763697621610461	1
453	0.549524051899321	1
454	0.374637620557585	1
455	1.65915894368161	1
456	0.310228600776101	1
457	0.619943032005844	1
458	1.02459118580496	1
459	0.504998510558030	1
460	0.0404731133874215	1
461	0.254730230194532	1
462	0.547735918531413	1
463	1.67659394972915	1
464	1.17300287701346	1
465	0.189061314035189	1
466	0.0865726431311721	1
467	1.51256010128429	1
468	1.79327072018072	1
469	1.10262054421466	1
470	1.08071374898967	2
471	0.582814920816049	1
472	0.751587236658572	1
473	0.863734317662272	1
474	1.07087557994815	1
475	0.355236798682171	1
476	0.955879571887727	1
477	0.159281652057916	1
478	0.244941807632521	1
479	1.12474967716706	1
480	0.234627918298197	1
481	1.13856247922866	1
482	0.842093638488443	1
483	0.476341836154217	1
484	0.0883896895652565	1
485	0.413035628887692	1
486	0.544583307065481	1
487	0.0240066859548854	1
488	0.800513657206589	1
489	0.512190365439191	1
490	1.48667537357260	1
491	1.72014055193109	2
492	0.693229051145586	1
493	0.577651776877534	1
494	1.45496696222187	1
495	1.03548484983897	1
496	1.04682348584572	1
497	0.676210543851919	1
498	0.546594609800615	1
499	0.749988674191547	1
500	0.729838975786177	1

==> data/noise_A03L10r9.txt <==
1	1.32252964774282	1
2	0.859521166222044	1
3	1.41300117247607	1
4	0.515985900361916	1
5	1.08509809672172	1
6	0.707158590760918	1
7	0.301654545754811	1
8	1.20044050380044	1
9	0.0193622662427422	1
10	0.340370564189367	1
11	0.963230982199040	1
12	1.11392258598057	1
13	1.58610542602410	1
14	0.391794659025427	1
15	1.48468622298009	1
16	2.01933092544233	2
17	7.75743927940168	2
18	3.36822543447101	2
19	4.34014535092769	2
20	1.18500187448859	1
21	2.06486003648070	1
22	0.565059812252813	1
23	2.00014236659301	1
24	2.22332772023387	1
25	0.492177585883521	1
26	0.0460029344953983	1
27	0.465747005835051	1
28	0.0759474321256630	1
29	0.918769644159625	1
30	1.91946652982324	1
31	0.0364431430103087	1
32	1.22512571743544	1
33	1.90243431779427	1
34	2.37424855083501	1
35	0.233345713757840	1
36	0.403880739292361	1
37	1.19246859933815	1
38	1.68475884854101	1
39	0.413148529949933	1
40	0.501745219289013	1
41	0.0830643451642333	1
42	0.157798051973368	1
43	0.527942514299507	1
44	0.723060699828803	1
45	0.849941652073993	1
46	0.796384050833210	1
47	0.725337571127988	1
48	1.68654447698160	1
49	0.386394169497248	1
50	0.505078413652473	1
51	0.408073894625228	1
52	1.07235614186139	1
53	0.967982891147789	1
54	0.270145532752676	1
55	0.634406535588807	1
56	0.629763180328370	1
57	0.0792337539515894	1
58	1.37694916561229	1
59	1.40821248993324	1
60	0.141231683307765	1
61	1.28971939494037	1
62	0.494936298659302	1
63	0.624824952346629	1
64	0.933634294030098	1
65	0.278724913806186	1
66	0.200524959392692	1
67	0.136741163276281	1
68	0.883348858615109	1
69	0.0825379227242560	1
70	0.603874898054431	1
71	0.368728264159064	1
72	0.838170422573186	1
73	0.282475041408237	1
74	3.56986777687433	1
75	3.40753236638644	1
76	1.14691785982515	1
77	0.787257533014092	1
78	1.27813736919090	1
79	0.584593101281239	1
80	3.62938598200379	2
81	3.13657789091160	2
82	2.83004586570809	2
83	0.635605985081910	2
84	1.99388653437087	2
85	5.42497666819750	2
86	0.0311822565683500	2
87	6.67480688763209	2
88	2.50410839074251	2
89	1.06075159291854	2
90	3.85247969934656	2
91	3.42336684120905	2
92	9.47154023795774	2
93	0.110007664001031	2
94	2.49590227263613	2
95	11.9183121328695	2
96	7.78460754626443	2
97	1.87435867635498	2
98	4.83658114570534	2
99	1.34353325419633	2
100	0.262250813294937	1
101	0.897979544722800	1
102	2.15730270605985	1
103	0.0939167564889651	1
104	0.951181464851560	1
105	1.17258993043935	1
106	1.73509586636980	1
107	0.371696045350843	1
108	6.98954594230076	2
109	0.953648026213912	1
110	1.41504453500076	1
111	0.0333563180476360	1
112	1.53001046868938	2
113	3.06446831405110	2
114	3.96560900515725	2
115	3.95159793868623	2
116	3.97505514660342	2
117	1.83155001251926	2
118	2.22216567629620	2
119	13.2007789801049	2
120	6.84591033843585	2
121	7.04287582454069	2
122	3.87157483205083	2
123	1.91932082133465	2
124	8.83681825368100	2
125	5.20853117307521	2
126	5.62089498327456	2
127	2.88707165462869	2
128	2.58435571090218	2
129	1.19980900292297	2
130	5.72942574655923	2
131	9.21662591191753	2
132	2.16953478659158	2
133	1.29579418047518	2
134	3.13606094716054	2
135	0.261972173055425	1
136	1.09541491865986	1
137	0.549233489827528	1
138	2.17462056629639	1
139	0.144614651456100	1
140	0.669033435302303	1
141	0.848829159757920	1
142	0.0570901191929413	1
143	0.291786264353796	1
144	0.614618540132659	1
145	0.0136431885670602	1
146	0.412113496148595	1
147	0.937149595361607	1
148	0.835157036407438	1
149	1.09453846090965	1
150	0.321180732968874	1
151	0.0151128385440506	1
152	1.16449254121656	1
153	0.494840747422341	1
154	1.21584898482425	1
155	1.59078797675859	1
156	0.526475048595550	1
157	0.264818591763603	1
158	0.393597890579411	1
159	2.17631003833625	1
160	1.19565443202559	1
161	0.365328392431846	1
162	2.41244305717062	1
163	0.740247220579396	1
164	0.309746388607370	1
165	0.541987183113314	1
166	0.122283184138499	1
167	0.962279332770060	1
168	0.253974843323265	1
169	1.89175598926363	1
170	1.22025413722763	1
171	0.376237143988673	1
172	0.0524291487772232	1
173	1.95393370060853	1
174	0.565420571160198	1
175	0.0777944624002781	1
176	0.0807011876263225	1
177	0.794707809437465	1
178	1.04368893647872	1
179	0.802184648027535	1
180	0.468824364835627	1
181	0.0465923743265948	1
182	0.353453034782426	1
183	1.25680056318429	1
184	1.03603143787954	1
185	2.50177304356016	2
186	0.455096930248819	2
187	10.4938936660557	2
188	4.67153565861454	2
189	2.59281772594556	2
190	3.68613740685287	2
191	8.98722599395367	2
192	2.73354038131324	1
193	0.167439077485047	1
194	0.478865165602679	1
195	1.41265388318180	1
196	0.974988055068974	1
197	0.289718984218535	1
198	1.16540825109215	1
199	0.908705616318882	1
200	0.240575037229452	1
201	0.654046335191623	1
202	1.27495453830672	1
203	0.551190610935942	1
204	0.0874088682817872	1
205	0.347820318259741	1
206	0.993962534155598	1
207	0.428436173023810	1
208	1.00418528016197	1
209	0.632687876663078	1
210	1.04570999122494	1
211	2.96317266230069	2
212	1.94507130412255	2
213	9.58264289039659	2
214	11.1730639719947	2
215	0.236714903187053	2
216	4.08518010647658	2
217	0.989092829757927	2
218	9.04582096550939	2
219	9.09273224536652	2
220	5.08061228283658	2
221	0.851807989611517	2
222	2.26316961769828	2
223	1.31620411236280	1
224	0.796464226593885	1
225	0.135441371885595	1
226	0.417806430208596	1
227	0.819879645963700	1
228	0.854353379120009	1
229	0.357318588185117	1
230	2.74846655587521	1
231	1.51297699352819	1
232	0.433979032773600	1
233	0.229767733464022	1
234	0.827086376299091	1
235	0.831982615393436	1
236	0.497899500583305	1
237	2.31562610334450	1
238	0.793825701652537	1
239	0.540959569281976	1
240	0.559061357111602	1
241	1.97656605832667	1
242	0.544660375289434	1
243	0.137905557777941	1
244	0.619875635750664	1
245	0.00558278344490564	1
246	1.10719924542420	1
247	0.185590108437143	1
248	1.12141781251190	1
249	0.246449516399111	1
250	1.56103723018519	1
251	1.19662171456272	1
252	0.242345277992204	1
253	5.88775573312571	2
254	11.2509104827736	2
255	3.66477782744824	2
256	0.752960417782594	1
257	0.213483683522705	1
258	0.770234072868573	1
259	0.00713465252874278	1
260	0.0931865247774352	1
261	0.935251207390719	1
262	0.663517921831603	1
263	0.350232666735205	1
264	1.61987743935497	1
265	0.0508330964816129	1
266	0.812697070766603	1
267	0.438419934696927	1
268	0.858609994635494	1
269	0.195215935238338	1
270	0.888862153882707	1
271	0.0692218210392502	1
272	2.48682132029734	1
273	1.66564311788150	1
274	0.415927944852021	1
275	0.0842246064708947	1
276	0.0892519475074891	1
277	1.45614720047535	1
278	0.219453518638082	1
279	0.114877251919321	1
280	0.0686024694830988	1
281	0.751494856970101	1
282	0.689427057923177	1
283	0.450813584524417	1
284	1.56502465785673	1
285	0.0787959236624287	1
286	0.941791969061035	1
287	0.652861505816215	1
288	0.282529239916988	1
289	1.12507904298537	1
290	0.988974087143185	1
291	1.51585876104897	1
292	2.22851047687315	1
293	0.151521678303304	1
294	1.16274436560636	1
295	0.181936286155354	1
296	0.233953540330954	1
297	1.04673406988337	1
298	1.58331887778704	1
299	0.249413421524592	1
300	1.29401900835506	1
301	0.361980137920309	1
302	0.263052508703654	1
303	1.08214445191656	1
304	0.982434080192891	1
305	0.111443964288855	1
306	1.29595078548944	1
307	1.78129502150358	1
308	0.0656148757390404	1
309	0.255680865369883	1
310	0.404638157039467	1
311	0.351756753327098	1
312	0.807511060208285	1
313	0.255590492307781	1
314	0.715113278785686	1
315	1.04859731286360	1
316	0.177548555016550	1
317	0.153297684827984	1
318	1.25432447831637	1
319	1.17280085830884	1
320	1.46144181507780	1
321	1.24428798710640	1
322	0.155099375334764	1
323	1.61491381350160	1
324	2.24606514978483	1
325	0.739281132309719	1
326	2.06764536263329	1
327	1.15455058140430	1
328	0.107191878127395	1
329	1.71287908652886	1
330	0.459894542126372	1
331	1.09100010337293	1
332	0.163880256756727	1
333	0.0672404702443348	1
334	1.00159245598463	1
335	0.555661447134641	1
336	1.35155634252200	1
337	0.364211322734809	1
338	0.452207604978530	1
339	0.783365969886060	1
340	1.23723664787976	1
341	1.07719818143346	1
342	0.0348411236037387	1
343	0.503987333962698	1
344	1.22401897480879	1
345	0.118509082787498	1
346	0.959473500735373	1
347	0.340930438594071	1
348	0.173318330984157	1
349	0.616300507674839	1
350	0.863919369587695	1
351	1.41691416697625	1
352	0.199951958615036	1
353	0.195826852819803	1
354	0.151132402938184	1
355	0.892784163034418	1
356	0.364190188083625	1
357	0.826188688560360	1
358	0.276011305268776	1
359	0.459797300972681	1
360	0.217506670385249	1
361	0.796122967431404	1
362	1.51802256788581	1
363	1.07491703238596	1
364	3.07216573397201	1
365	0.521407188625719	1
366	0.991023626475556	1
367	0.253125737503332	1
368	1.00926526235896	1
369	0.0510120530972106	1
370	0.440432791010793	1
371	0.848469411304335	1
372	0.240370839253825	1
373	0.602929436161534	1
374	1.51625365102634	1
375	0.0683485022814264	1
376	0.782392865209733	1
377	1.42072592307485	1
378	0.669365130823024	1
379	0.683236637724418	1
380	0.882136223226941	1
381	1.50450875547991	1
382	0.433139398845963	1
383	0.808255713437515	1
384	0.578937985821923	1
385	0.762849125807182	1
386	1.18212703394540	1
387	0.583847690104213	1
388	0.580009681883967	1
389	0.561367189192347	1
390	1.55589648185878	1
391	1.10020845629523	1
392	0.175058301901179	1
393	1.00361131033307	1
394	1.51100817427897	1
395	1.13723903031577	1
396	0.643018393161373	1
397	0.0127600440560323	1
398	0.914259725009371	1
399	1.10769457603403	1
400	0.820471461466290	1
401	4.79076814122950	2
402	0.741135761130065	2
403	1.54773618465625	2
404	18.5072855700251	2
405	1.22661722851171	1
406	2.32063532135348	1
407	0.414497860639019	1
408	1.24121971013903	2
409	3.59283011098733	2
410	3.09249077594647	2
411	7.27511942028209	2
412	0.923631512542757	2
413	8.04857196136451	2
414	5.10264592952802	2
415	9.19076641984353	2
416	10.8063358057757	2
417	1.68992726552867	2
418	5.57183073325481	2
419	5.33640308191584	2
420	0.948935540040299	2
421	2.86470292013438	2
422	1.30538343985682	2
423	1.59416418893622	2
424	6.84696619759743	2
425	7.17335841246472	2
426	12.3018225404305	2
427	2.28661314047114	2
428	3.89233589378827	2
429	4.11489156541694	2
430	2.93751127972578	2
431	3.16594963164621	2
432	0.990750986531975	1
433	0.989378116701987	1
434	0.688841182918157	1
435	0.856837606600554	1
436	0.0483900176597465	1
437	0.664853402867584	1
438	1.45274196098984	1
439	1.37984575214444	1
440	0.0951364189696943	1
441	0.427127063983945	1
442	0.510807809841620	1
443	0.656273624380464	1
444	0.125016775948650	1
445	0.530466700307261	1
446	0.105586399266945	1
447	1.12835040662740	1
448	0.742478041095634	1
449	1.14360315451890	1
450	0.914714245055425	1
451	0.179801671924433	1
452	0.983347820200851	1
453	0.384828570751979	1
454	0.325697632239670	1
455	1.29631036855968	1
456	1.09922948349201	1
457	0.653223048749175	1
458	0.505073387271410	1
459	0.475993806983387	1
460	2.05156142183125	1
461	0.448304537939442	1
462	1.55119653486097	1
463	0.929825778469471	1
464	0.901939971858984	1
465	0.138287449053724	1
466	0.378407758501552	1
467	0.143064257386029	1
468	1.60503866642016	1
469	1.34911605429135	1
470	0.448442111350954	1
471	0.168411320921666	1
472	1.12049669501273	1
473	0.400730907563090	1
474	0.739062644702988	1
475	0.900044704629629	1
476	1.53121827215908	1
477	0.504620786866477	1
478	0.864214645938950	1
479	0.376554951987101	1
480	0.788010405046767	1
481	0.298205641496955	1
482	0.163741836804853	1
483	0.606732545534466	1
484	1.63449867890992	1
485	0.623493724316681	1
486	1.35010016594322	1
487	1.16224097904506	1
488	0.944279201431552	1
489	0.671210939873945	1
490	0.576681169861820	1
491	2.08577008776204	1
492	0.235963883578039	1
493	0.778421350000272	1
494	1.09956194539538	1
495	0.855564295636042	1
496	0.00755762356315009	1
497	0.937585768802114	1
498	0.681559682509183	1
499	0.260139430391064	1
500	0.228795364308812	1

==> data/nse_reg_var.txt <==
a b c d e
0	0.230935997737766	0.230935997737770	0.230935997737770	0.230935997737770
1	0.00979338556782726	0.00957546639958144	0.00769731287543452	0.0116406154113407
2	0.00910060981904613	0.00891745489959509	0.00722852859698532	0.0107803695413072
3	0.00393995355298116	0.00375676314767409	0.00276307563944682	0.00495309077636638
4	0.00169236815752163	0.00152980237742877	0.000935722102285897	0.00228099240122448
5	0.000733649531725288	0.000585855385613550	0.000286122203095544	0.00102870378272389
6	0.000383257460149856	0.000277630817533381	0.000120692475537733	0.000533720536109801
7	0.000287040959491106	0.000202144161392054	8.35810000691899e-05	0.000394592852235976
8	0.000265971453589529	0.000184517392411491	7.61887426457435e-05	0.000366245758510664
9	0.000262078575388254	0.000180451013033954	7.42672688418705e-05	0.000360518915399410
10	0.000261888838903568	0.000180403932565686	7.42180403078213e-05	0.000359322240721821
11	0.000262455624722654	0.000180061041688031	7.37832128473480e-05	0.000360810697933023
12	0.000263059434167344	0.000180121115014505	7.36450492018505e-05	0.000360038667731549
13	0.000263532093009092	0.000180738378115420	7.40984157685349e-05	0.000361794341965041
14	0.000263863368940625	0.000180784527507708	7.46151692564413e-05	0.000363018585505990
15	0.000264083389404676	0.000180681374770124	7.46478483450503e-05	0.000363118152899791
16	0.000264225277153862	0.000180716472763588	7.46357734695571e-05	0.000363610570920344
17	0.000264315224135328	0.000180467856808877	7.47358013238003e-05	0.000363413792545583
18	0.000264371651893866	0.000180534156812524	7.47493629277164e-05	0.000363177521569893
19	0.000264406812995579	0.000180852275429812	7.48793479988567e-05	0.000363118728242970
20	0.000264428616330524	0.000180860433693112	7.48893897172168e-05	0.000363145411435406

==> data/nse_var.txt <==
a b c d e
0	0.230935997737766	0.230935997737770	0.230935997737770	0.230935997737770
1	0.00982255234306431	0.00961533164649063	0.00774314145252535	0.0116503150482723
2	0.00916333509914651	0.00900664030980721	0.00729458436991657	0.0108215222455825
3	0.00406140624134386	0.00389346750660399	0.00287440603609160	0.00505989349242610
4	0.00186828856734380	0.00171471329796298	0.00109774359508999	0.00245683293142233
5	0.000963281480011781	0.000827783290277153	0.000476668154494661	0.00129701993614299
6	0.000669098113820658	0.000551117225174207	0.000303924275875792	0.000892534632243899
7	0.000633648026718047	0.000504195270729433	0.000277659721421709	0.000852332441494254
8	0.000677541343961031	0.000520399302482024	0.000283166492775359	0.000898300593013887
9	0.000741124548285521	0.000556616269786108	0.000297440817972968	0.000976159673609217
10	0.000809221686556037	0.000591933186625425	0.000312174314092733	0.00106512487084095
11	0.000877617428308184	0.000628820454422053	0.000327226820212248	0.00115151287400827
12	0.000944737124201258	0.000662863546603072	0.000341688628121220	0.00123354550031724
13	0.00100984787273264	0.000693830486093935	0.000355674141031430	0.00131502402344815
14	0.00107256599796580	0.000725242308674256	0.000367554470279096	0.00139421712916604
15	0.00113267774591822	0.000753309187361065	0.000377444115242562	0.00147335126308369
16	0.00119006503403532	0.000778820853383307	0.000386222951864956	0.00154992241186828
17	0.00124467222259186	0.000806641227704685	0.000394172235122961	0.00161934049982549
18	0.00129648916420920	0.000829095833901085	0.000402532395133324	0.00168262081912891
19	0.00134554074237633	0.000851295087228575	0.000410648070544584	0.00174548768998498
20	0.00139187919277117	0.000869170081744537	0.000418320816374716	0.00180565420367726

==> data/span_A.txt <==
a b c d e f g
0.100000000000000	0.00136559583707294	0.000494961130980032	0.00430288022293401	0.000490681511892017	22.8017000000000	19.2983000000000
0.150000000000000	0.00136903860371687	0.000492012736707281	0.00425741983361094	0.000488867384264775	21.5897000000000	17.6578000000000
0.200000000000000	0.00130892460046407	0.000492901245154204	0.00402525189771035	0.000487903071321113	20.1666000000000	15.8891000000000
0.250000000000000	0.00129491933957025	0.000500283665880195	0.00382755657445019	0.000478428077664898	18.6967000000000	13.8479000000000
0.300000000000000	0.00124888525525110	0.000466964791928006	0.00362527780796043	0.000454355775349563	17.1135000000000	11.2937000000000
0.350000000000000	0.00120122716925994	0.000391259831890747	0.00341129142061663	0.000415460739852605	15.4595000000000	8.35410000000000
0.400000000000000	0.00116719388904409	0.000299222986042917	0.00325828810005538	0.000355383376292301	14.5727000000000	6.01770000000000
0.450000000000000	0.00121607274286003	0.000372333467730043	0.00338470900841751	0.000408410519586235	15.1733000000000	8.24970000000000
0.500000000000000	0.00129667397030029	0.000442452219498489	0.00352577796723280	0.000448719568941967	16.2788000000000	10.5852000000000
0.550000000000000	0.00136355586182928	0.000463627035999887	0.00369541546503817	0.000460737511903037	17.4032000000000	12.5242000000000
0.600000000000000	0.00144960364364233	0.000471343454653228	0.00386129024482932	0.000475824432589747	18.3453000000000	13.9995000000000
0.650000000000000	0.00149726527086394	0.000473300027888946	0.00389454432247797	0.000487077345488858	19.0151000000000	15.1096000000000
0.700000000000000	0.00150506247409000	0.000477887355050893	0.00405627917833944	0.000491537626540598	19.7275000000000	15.9966000000000

==> data/span_G.txt <==
a b c d e f g
0.0100000000000000	0.00151798875967068	0.000492570676836970	0.00584826693047017	0.000495159016222786	30.8382000000000	28.8055000000000
0.0215443469003188	0.00148291494977259	0.000496925946334326	0.00564621770836876	0.000503722740503857	29.2388000000000	27.1117000000000
0.0464158883361278	0.00154688509964856	0.000487311063430781	0.00525408122541876	0.000498446764218869	26.3975000000000	24.0296000000000
0.100000000000000	0.00163073584870116	0.000482604522894160	0.00451121296275073	0.000503231401963430	21.3575000000000	18.0976000000000
0.215443469003188	0.00181227090242979	0.000390340804760015	0.00404540522464799	0.000512929886821186	18.0056000000000	14.2145000000000
0.464158883361278	0.00185607074335290	0.000462814370434230	0.00433886608249861	0.000485851024800198	20.2212000000000	16.8460000000000
1	0.00183182577807297	0.000469551509795707	0.00441963966477392	0.000505510195757233	20.7271000000000	17.5171000000000
2.15443469003188	0.00165503704393349	0.000460359734716728	0.00424969856289784	0.000474965194886987	19.8572000000000	16.4594000000000
4.64158883361278	0.00142348780695169	0.000455861606777576	0.00379389846819808	0.000485806352439580	17.5499000000000	13.2168000000000
10	0.00115712696593420	0.000301619787938376	0.00329114380387363	0.000364016831014856	14.6307000000000	5.99880000000000
21.5443469003188	0.00126028656551777	0.000471241643937754	0.00370772020218857	0.000488286509944397	18.1149000000000	13.0239000000000
46.4158883361278	0.00132144763161427	0.000497227493034036	0.00398743695990609	0.000487063964500715	20.6910000000000	16.6062000000000
100	0.00135558894301170	0.000488351538052778	0.00424677949321429	0.000499914957448211	22.3619000000000	18.6793000000000
215.443469003188	0.00134616698036487	0.000483328590128232	0.00441877499429456	0.000497543160482053	23.5690000000000	20.1164000000000
464.158883361278	0.00135113765039805	0.000493716877820355	0.00456802208975823	0.000496004226470006	24.4903000000000	21.1992000000000
1000	0.00138143211553511	0.000497564239973578	0.00470203679234174	0.000496571558803346	25.3093000000000	22.0712000000000
2154.43469003188	0.00136683007526781	0.000491913086629891	0.00478567031797982	0.000510405455174869	25.9424000000000	22.8172000000000
4641.58883361278	0.00136954800380274	0.000491077656472899	0.00484425190356790	0.000505888460913787	26.4113000000000	23.4284000000000
10000	0.00136342017350767	0.000509898880522422	0.00493487925691334	0.000504627353176521	26.9044000000000	23.9792000000000

==> data/span_R.txt <==
a b c d e f g
0	0.00139012549365996	0.000407507016813492	0.00444229534593141	0.000537351622907155	22.4944000000000	19.7436000000000
0.0500000000000000	0.00137419631259523	0.000408931952602087	0.00439184861386921	0.000528611004060757	22.0610000000000	19.2130000000000
0.100000000000000	0.00137468794762212	0.000404738870370755	0.00429127018721069	0.000546653210879295	21.5763000000000	18.6240000000000
0.150000000000000	0.00136722434412869	0.000405061723509993	0.00422972775829236	0.000545722798695294	21.0636000000000	17.9427000000000
0.200000000000000	0.00134644395286248	0.000394784513491952	0.00411106203753628	0.000534850809562656	20.4047000000000	17.1216000000000
0.250000000000000	0.00132800780892272	0.000390724527162425	0.00396594324927748	0.000530271709288282	19.6462000000000	16.1514000000000
0.300000000000000	0.00127508738256162	0.000391662310660279	0.00385032677945301	0.000534359348200129	18.7290000000000	14.9123000000000
0.350000000000000	0.00126728139902898	0.000376843518582033	0.00373290419471219	0.000538318076212529	17.6107000000000	13.2054000000000
0.400000000000000	0.00120545983393822	0.000354858050229271	0.00351214237383868	0.000523628356415107	16.0497000000000	10.4770000000000
0.450000000000000	0.00117434693500797	0.000303540769370308	0.00328915210739665	0.000363350375452593	14.6452000000000	6.03000000000000
0.500000000000000	0.00120793054601556	0.000354470972121147	0.00343996695324985	0.000507418588888332	15.7967000000000	10.3352000000000
0.550000000000000	0.00127139728300785	0.000394811869466618	0.00364312915681831	0.000505279304884074	17.2521000000000	12.9596000000000
0.600000000000000	0.00134662720050139	0.000408324805201543	0.00384245743658520	0.000520334145435866	18.3488000000000	14.5430000000000
0.650000000000000	0.00136960968429644	0.000412665509856298	0.00399043230692633	0.000529270659718977	19.2593000000000	15.6989000000000
0.700000000000000	0.00139958914565932	0.000423018286853514	0.00404799129832090	0.000524576838070016	19.8438000000000	16.6095000000000
0.750000000000000	0.00142391452090887	0.000425301812692717	0.00411641044019743	0.000519225723607115	20.4300000000000	17.3931000000000
0.800000000000000	0.00148325741278393	0.000429569459424047	0.00429949732365931	0.000519260526600210	21.0437000000000	18.0898000000000
0.850000000000000	0.00149139899244240	0.000443187276951630	0.00442190569665692	0.000531798641052089	21.5913000000000	18.7476000000000
0.900000000000000	0.00151806147939761	0.000440671173268058	0.00441792511324179	0.000532811868281042	22.0600000000000	19.4269000000000
